A general framework for modeling Gaussian process with qualitative and quantitative factors

Computer experiments involving both qualitative and quantitative (QQ) factors have attracted increasing attention. Gaussian process (GP) models have proven effective in this context by choosing specialized covariance functions for QQ factors. In this work, we extend the latent variable-based GP approach, which maps qualitative factors into a continuous latent space, by establishing a general framework to apply standard kernel functions to continuous latent variables. This approach provides a novel perspective for interpreting some existing GP models for QQ factors and introduces new covariance structures in some situations. The ordinal structure can be incorporated naturally and seamlessly in this framework. Furthermore, the Bayesian information criterion and leave-one-out cross-validation are employed for model selection and model averaging. The performance of the proposed method is comprehensively studied on several examples.

==> Tabs/Measures.csv <==
"","Senario","Method","bias","RMSE","Cover","CI.len"
"IVW","Senario1","IVW",-12.2310300571274,17.2563842487598,84.8484848484848,51.2070137432816
"EGG","Senario1","EGG",-15.0953417253201,26.2082613739632,85.8585858585859,79.8908868584165
"SWMED","Senario1","SWMED",-12.09823843367,24.2774381620415,95.959595959596,96.315949495672
"WMED","Senario1","WMED",-9.79570028289212,22.0997556678734,91.9191919191919,84.6912579118946
"MODE","Senario1","MODE",-11.4528116030304,105.608001465089,100,37439.3166048137
"WMODE","Senario1","WMODE",-15.3555967447132,105.51370845473,100,37448.771537284
"LASSO","Senario1","LASSO",-12.6546562120174,17.5747238789063,82.8282828282828,50.153777992018
"RPS","Senario1","RPS",-2.10653535999585,14.4288444751702,96.969696969697,59.4244591158186
"DIVW","Senario1","DIVW",-1.16291985100155,13.8527813799014,94.949494949495,58.3395035217567
"MODLR","Senario1","MODLR",-13.3507538186827,34.1036256562107,100,314.295657471299
"WMODLR","Senario1","WMODLR",-14.9858025498445,35.5288030232778,100,313.507289638492
"WMODLRRS","Senario1","WMODLRRS",-13.8340488895691,36.6280734206092,13.1313131313131,14.941685677576
"IVW1","Senario2","IVW",-13.3928542291822,32.0720115002833,94.949494949495,123.159674560465
"EGG1","Senario2","EGG",-19.5082367660551,54.4008627841642,92.9292929292929,192.089105635828
"SWMED1","Senario2","SWMED",-13.0647118352509,52.0006464173266,87.8787878787879,148.725052642787
"WMED1","Senario2","WMED",-13.0920136539662,50.1375081509174,68.6868686868687,105.016623306234
"MODE1","Senario2","MODE",-64.2606024872076,374.392173598119,100,77274.1835449907
"WMODE1","Senario2","WMODE",-67.0945758368023,372.609879613933,100,77260.2863027662
"LASSO1","Senario2","LASSO",-15.2107270912519,42.1455365880561,55.5555555555556,69.9295356833198
"RPS1","Senario2","RPS",-3.97025714488722,32.5861324173142,97.979797979798,138.867507263247
"DIVW1","Senario2","DIVW",-2.49707151021814,32.9135621158603,95.959595959596,142.681043993195
"MODLR1","Senario2","MODLR",-15.0259890248317,89.1602297563896,51.5151515151515,106.798927164481
"WMODLR1","Senario2","WMODLR",-21.3257659188726,94.1804023130447,41.4141414141414,105.93344447428
"WMODLRRS1","Senario2","WMODLRRS",-25.7041745431939,86.6267386723827,20.2020202020202,37.7159944835195
"IVW2","Senario3","IVW",-72.5268346022352,78.5796308285796,37,132.140867090636
"EGG2","Senario3","EGG",-135.374089599992,145.252672891709,27,204.62705680637
"SWMED2","Senario3","SWMED",-17.3733553327223,53.9392644725796,88,152.483226478046
"WMED2","Senario3","WMED",-62.8708987482434,78.7802586196662,44,110.668379011314
"MODE2","Senario3","MODE",-76.4179182065855,375.243297144697,100,76621.4067784877
"WMODE2","Senario3","WMODE",-117.221773428235,378.215121578387,100,76605.8010763732
"LASSO2","Senario3","LASSO",-28.6967735994904,50.0302177376889,56,74.2699172577359
"RPS2","Senario3","RPS",-7.21286127597712,38.4079508004007,93,139.236348665156
"DIVW2","Senario3","DIVW",-69.0701841438984,77.0066787458171,59,153.220074924208
"MODLR2","Senario3","MODLR",-12.0098685764424,97.6638711281465,44,98.7423775464807
"WMODLR2","Senario3","WMODLR",-14.2530323531815,101.879635563671,39,98.4074508720945
"WMODLRRS2","Senario3","WMODLRRS",-15.7619104742036,91.4507448400601,18,44.747714543778
"IVW3","Senario4","IVW",-9.47597671444464,35.7107481224261,95,123.037592641766
"EGG3","Senario4","EGG",-10.4371864465424,54.5366534139414,94,191.949912738733
"SWMED3","Senario4","SWMED",-11.1250937415668,41.0470645046238,88,134.982987270813
"WMED3","Senario4","WMED",-9.25045482574076,43.4362219915188,69,100.562909338622
"MODE3","Senario4","MODE",-2.0940585676997,124.21069707432,100,66617.236271735
"WMODE3","Senario4","WMODE",-7.32458333844645,120.536874210416,100,66626.168400614
"LASSO3","Senario4","LASSO",-12.0996385206267,35.8592173801111,57,64.8163384398438
"RPS3","Senario4","RPS",-0.259380221072802,75.763583042214,94,123.461034744335
"DIVW3","Senario4","DIVW",1.89494819982447,38.7349546758025,97,142.578785651097
"MODLR3","Senario4","MODLR",-11.2146555247467,56.0364087535275,69,108.123487060006
"WMODLR3","Senario4","WMODLR",-8.41799317573243,63.4453499667455,64,108.185562809483
"WMODLRRS3","Senario4","WMODLRRS",-7.65499758407588,60.0850352652409,19,35.968229584238
"IVW4","Senario5","IVW",-24.5788504816351,79.2634736660145,57,141.014253902565
"EGG4","Senario5","EGG",-32.5966002892911,138.462115479438,50,219.229358637977
"SWMED4","Senario5","SWMED",-33.0098469420022,60.0425089432231,81,158.655384384172
"WMED4","Senario5","WMED",-35.0695516973631,105.121760467025,46,125.086164802535
"MODE4","Senario5","MODE",-53.4890624917578,154.792188920132,99,37779.8456868539
"WMODE4","Senario5","WMODE",-80.5414464000719,166.563579531678,98,37769.0440558106
"LASSO4","Senario5","LASSO",-31.1718786389429,62.2861788251509,52,82.0292994316125
"RPS4","Senario5","RPS",143.287570809503,1091.19438926823,16,154.034647736545
"DIVW4","Senario5","DIVW",-15.036039503125,86.2115379857093,61,163.612523611778
"MODLR4","Senario5","MODLR",-41.9673172602438,107.52773793296,35,89.8043160960489
"WMODLR4","Senario5","WMODLR",-39.2782446801623,109.207475688595,38,90.1061444372855
"WMODLRRS4","Senario5","WMODLRRS",-53.8473465740478,114.841520814627,17,45.8115312888949
"IVW5","Senario6","IVW",-14.8925633092198,53.9758417913588,97,216.465102189738
"EGG5","Senario6","EGG",-27.2966920048851,87.8014690760999,95,337.719787898139
"SWMED5","Senario6","SWMED",-3.29317980979536,56.7152005393317,87,160.557130378272
"WMED5","Senario6","WMED",-20.1597900975176,58.0766138508256,61,109.782185696166
"MODE5","Senario6","MODE",21.8111665779413,399.527613694225,100,109278.392638355
"WMODE5","Senario6","WMODE",-5.34031981804509,402.679281943411,100,109275.433236944
"LASSO5","Senario6","LASSO",-16.5982229644834,51.3978376042699,55,72.6072306523368
"RPS5","Senario6","RPS",14649854.6582558,146399958.651535,15,361740830267806144
"DIVW5","Senario6","DIVW",-4.17774533196523,58.6262170122573,97,251.853188937947
"MODLR5","Senario6","MODLR",-15.3186499134223,68.3613046975795,35,53.8129075413098
"WMODLR5","Senario6","WMODLR",-15.2968641804489,73.8296842297101,31,53.6902691995826
"WMODLRRS5","Senario6","WMODLRRS",-15.3343793177177,74.7996931406667,28,52.2614589442927
"IVW6","Senario7","IVW",20.8868909772448,503.044918460788,96,2133.24089811718
"EGG6","Senario7","EGG",-21.0071428602342,737.893184270256,100,3329.62102637103
"SWMED6","Senario7","SWMED",-7.13329106635571,33.792822913096,93,126.737659746557
"WMED6","Senario7","WMED",-12.4623037984516,31.1016715004307,90,98.7227464796924
"MODE6","Senario7","MODE",266.979188477274,2634.97654609742,100,853396.680429903
"WMODE6","Senario7","WMODE",278.827209255706,2635.45317108869,100,853057.720291686
"LASSO6","Senario7","LASSO",-12.0612986665461,19.7905440292134,86,60.6793188245346
"RPS6","Senario7","RPS",139.650672534201,393.831117403314,93,1228.17468781521
"DIVW6","Senario7","DIVW",35.6925491036555,566.081312526871,96,2486.29278602508
"MODLR6","Senario7","MODLR",-10.2880658935762,20.7527262731888,94,88.1673869334669
"WMODLR6","Senario7","WMODLR",-9.61089846615736,20.6084188714773,96,88.4172899114411
"WMODLRRS6","Senario7","WMODLRRS",-12.4563633805626,23.2809865529128,56,36.9689540840101
"IVW7","Senario8","IVW",-103.371389360049,926.128388984502,93,3690.90483832654
"EGG7","Senario8","EGG",-21.6898414679004,1245.17646205588,98,5761.99609795522
"SWMED7","Senario8","SWMED",-13.589589103876,33.3380716493876,98,126.727653704375
"WMED7","Senario8","WMED",-7.42970889918543,30.883668099663,90,99.2380809818222
"MODE7","Senario8","MODE",327.744281861633,5833.60118895398,100,1509302.2057019
"WMODE7","Senario8","WMODE",311.008920417177,5833.56411753667,100,1509427.66443012
"LASSO7","Senario8","LASSO",-12.2415844640739,19.7704501777828,86,61.8591985324763
"RPS7","Senario8","RPS",14396.6070209778,336346.816377215,46,3196940.52136473
"DIVW7","Senario8","DIVW",-102.94267279876,1042.22895617865,94,4301.82673063846
"MODLR7","Senario8","MODLR",-10.6260447280863,22.0446506562487,97,109.470579461242
"WMODLR7","Senario8","WMODLR",-9.85795334895055,21.5300881835896,98,108.865238975458
"WMODLRRS7","Senario8","WMODLRRS",-12.2348963124842,25.2010169764104,58,34.8155942554327
"IVW8","Senario9","IVW",21.5333985585754,504.610485808614,96,2135.55809276478
"EGG8","Senario9","EGG",-25.7602823225671,744.233067865253,100,3333.15882019091
"SWMED8","Senario9","SWMED",-9.44705746802948,33.4382967998047,95,127.451740449702
"WMED8","Senario9","WMED",-10.8028331156542,27.9675088066454,92,98.6218810337681
"MODE8","Senario9","MODE",539.904524017677,3002.013828262,100,828811.175278727
"WMODE8","Senario9","WMODE",533.552184775793,3002.78820280675,100,828745.608738811
"LASSO8","Senario9","LASSO",-9.20521061229451,17.480067739898,92,60.8471745190039
"RPS8","Senario9","RPS",145.796883543953,404.727569660225,92,1231.36969060143
"DIVW8","Senario9","DIVW",36.4184046341278,567.844987323743,96,2488.97572910312
"MODLR8","Senario9","MODLR",-13.449598511055,26.9377409873591,91,86.8054065019185
"WMODLR8","Senario9","WMODLR",-8.90166343300777,20.1869178296448,97,86.6183740210776
"WMODLRRS8","Senario9","WMODLRRS",-10.7149860068787,24.6445004778661,60,37.5369891113616
"IVW9","Senario10","IVW",-102.724881778718,927.564027517853,94,3690.68774364304
"EGG9","Senario10","EGG",-26.4429809302333,1244.33002306278,98,5761.62144322887
"SWMED9","Senario10","SWMED",-15.3643584088859,35.0063661955938,94,126.973859923131
"WMED9","Senario10","WMED",-6.69686027969718,31.2225516563626,92,99.8162691498177
"MODE9","Senario10","MODE",178.035788391937,5559.76312671909,100,1480291.09209912
"WMODE9","Senario10","WMODE",219.949962700198,5557.47877685589,100,1480727.96694049
"LASSO9","Senario10","LASSO",-10.7119152370008,17.3911147182952,93,62.3512286217119
"RPS9","Senario10","RPS",-7649.41934819279,366909.693954952,49,3586044.95694754
"DIVW9","Senario10","DIVW",-102.216817268288,1043.87259177864,95,4301.60899445075
"MODLR9","Senario10","MODLR",-13.8368184286495,28.891208453491,90,105.153516774615
"WMODLR9","Senario10","WMODLR",-9.35379576374372,22.0173356634054,98,104.942517859329
"WMODLRRS9","Senario10","WMODLRRS",-10.3829405994829,26.343071526497,50,35.4198156622214
"IVW10","Senario11","IVW",-12472.1670573278,12598.8322274571,0,8213.9658387594
"EGG10","Senario11","EGG",-4405.93640481809,5327.34212008113,76,12406.4614164479
"SWMED10","Senario11","SWMED",-205.040273504849,213.732131526227,3,252.516021278638
"WMED10","Senario11","WMED",-1204.55645558343,2926.8413967241,18,759.650084546017
"MODE10","Senario11","MODE",-3666.21975838974,12679.7168825507,100,2695958.04017023
"WMODE10","Senario11","WMODE",-623.001554540024,11308.151696493,100,2694453.42142424
"LASSO10","Senario11","LASSO",-50.4071518753677,303.946710914339,95,108.206452074839
"RPS10","Senario11","RPS",-82664.2063784848,84933.1348443657,0,19942.2942241771
"DIVW10","Senario11","DIVW",-14032.8837542372,14179.4131065404,0,9583.11533349937
"MODLR10","Senario11","MODLR",-8.08177732178926,24.5901301432751,87,72.8832366414348
"WMODLR10","Senario11","WMODLR",-8.03100500882789,21.6635503987606,93,71.8768763313056
"WMODLRRS10","Senario11","WMODLRRS",-9.4582319407033,24.0738579524954,63,44.1356527449651

